Bending behavior of additively manufactured lattice structures: numerical characterization and experimental validation

Selective Laser Melting (SLM) technology has undergone significant development in the past years providing unique flexibility for the fabrication of complex metamaterials such as octet-truss lattices. However, the microstructure of the final parts can exhibit significant variations due to the high complexity of the manufacturing process. Consequently, the mechanical behavior of these lattices is strongly dependent on the process-induced defects, raising the importance on the incorporation of as-manufactured geometries into the computational structural analysis. This, in turn, challenges the traditional mesh-conforming methods making the computational costs prohibitively large. In the present work, an immersed image-to-analysis framework is applied to efficiently evaluate the bending behavior of AM lattices. To this end, we employ the Finite Cell Method (FCM) to perform a three-dimensional numerical analysis of the three-point bending test of a lattice structure and compare the as-designed to as-manufactured effective properties. Furthermore, we undertake a comprehensive study on the applicability of dimensionally reduced beam models to the prediction of the bending behavior of lattice beams and validate classical and strain gradient beam theories applied in combination with the FCM. The numerical findings suggest that the SLM octet-truss lattices exhibit size effects, thus, requiring a flexible framework to incorporate high-order continuum theories.

==> sections/results/Pictures/TikZ/Bending/Fitting_Results.tikz <==
% This file was created by tikzplotlib v0.9.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black,at={(0.5,-0.2)},anchor=north,legend columns=1, draw=none},
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Height h, [mm]},
xmin=0.01, xmax=20,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={Normalized bending rigidity $D/D^{EB}$, [ - ]},
ymin=0.9, ymax=1.5,
ytick style={color=black},
ytick={0.9,1,1.1,1.2,1.3,1.4,1.5},
yticklabels={0.9,1.0,1.1,1.2,1.3,1.4,1.5}
]
\addplot [semithick, Sepia, mark=*, mark size=3, mark options={solid}, only marks,error bars/.cd,
y explicit,
y dir=both,
error bar style={black,line width=2pt}, ]
table {%
2.8 1.08750891322305
4.8 1.03179227700344
8.8 0.997425041130297
12.8 0.974147284370819
16.8 0.947871289161249
};
\addlegendentry{Numerical as-designed bending test}
\addplot [thick, line width=1pt, black]
table {%
0.251515151515152 12.300016055656
0.453030303030303 4.48299507197522
0.654545454545455 2.66850588578991
0.856060606060606 1.97543501426786
1.05757575757576 1.63912291859192
1.25909090909091 1.45091344925308
1.46060606060606 1.33507433845584
1.66212121212121 1.258750966986
1.86363636363636 1.20581878672064
2.06515151515151 1.16761138894537
2.26666666666667 1.13913360870952
2.46818181818182 1.11734188702604
2.66969696969697 1.10029595742045
2.87121212121212 1.0867115217604
3.07272727272727 1.07571106151688
3.27424242424242 1.06667848180508
3.47575757575758 1.05917093194666
3.67727272727273 1.05286347204539
3.87878787878788 1.04751331213831
4.08030303030303 1.04293609367655
4.28181818181818 1.03898979229238
4.48333333333333 1.03556356637818
4.68484848484848 1.03256988807548
4.88636363636364 1.0299388971749
5.08787878787879 1.02761428819496
5.28939393939394 1.02555027265591
5.49090909090909 1.02370930691618
5.69242424242424 1.02206037275745
5.89393939393939 1.02057766221672
6.09545454545454 1.01923956158561
6.2969696969697 1.01802785925596
6.49848484848485 1.01692712277242
6.7 1.01592420501158
6.90151515151515 1.0150078497799
7.1030303030303 1.01416837459657
7.30454545454545 1.01339741386867
7.50606060606061 1.01268770966732
7.70757575757576 1.01203294028236
7.90909090909091 1.01142757895618
8.11060606060606 1.01086677687452
8.31212121212121 1.01034626576826
8.51363636363636 1.00986227645783
8.71515151515151 1.00941147042613
8.91666666666667 1.00899088209168
9.11818181818182 1.00859786991164
9.31969696969697 1.00823007480414
9.52121212121212 1.00788538466413
9.72272727272727 1.00756190397302
9.92424242424242 1.00725792768323
10.1257575757576 1.00697191870408
10.3272727272727 1.0067024884323
10.5287878787879 1.00644837986567
10.730303030303 1.00620845291522
10.9318181818182 1.00598167159508
11.1333333333333 1.0057670928204
11.3348484848485 1.00556385658675
11.5363636363636 1.0053711773397
11.7378787878788 1.00518833637254
11.9393939393939 1.0050146751145
12.1409090909091 1.00484958919214
12.3424242424242 1.00469252316398
12.5439393939394 1.00454296584228
12.7454545454545 1.00440044612849
12.9469696969697 1.00426452929888
13.1484848484848 1.00413481368554
13.35 1.00401092770537
13.5515151515152 1.00389252719602
13.7530303030303 1.0037792930231
13.9545454545455 1.00367092892739
14.1560606060606 1.0035671595851
14.3575757575758 1.00346772885736
14.5590909090909 1.00337239820806
14.7606060606061 1.00328094527192
14.9621212121212 1.00319316255656
15.1636363636364 1.0031088562646
15.3651515151515 1.0030278452231
15.5666666666667 1.00294995990936
15.7681818181818 1.00287504156343
15.969696969697 1.00280294137837
16.1712121212121 1.00273351976078
16.3727272727273 1.00266664565461
16.5742424242424 1.0026021959222
16.7757575757576 1.00254005477702
16.9772727272727 1.00248011326324
17.1787878787879 1.00242226877788
17.380303030303 1.00236642463135
17.5818181818182 1.00231248964321
17.7833333333333 1.00226037776974
17.9848484848485 1.00221000776049
18.1863636363636 1.00216130284148
18.3878787878788 1.0021141904224
18.5893939393939 1.002068601826
18.7909090909091 1.00202447203771
18.9924242424242 1.00198173947366
19.1939393939394 1.00194034576573
19.3954545454545 1.00190023556213
19.5969696969697 1.00186135634228
19.7984848484848 1.00182365824477
20 1.00178709390742
};
\addlegendentry{Strain gradient Euler-Bernoulli beam theory}
\addplot [thick, line width=1pt, green!50!black]
table {%
0.251515151515152 12.2982333136846
0.453030303030303 4.48222677633146
0.654545454545455 2.66793764129105
0.856060606060606 1.97490237990308
1.05757575757576 1.63856327763252
1.25909090909091 1.45029197533796
1.46060606060606 1.33436629732442
1.66212121212121 1.25793600842133
1.86363636363636 1.20487871820177
2.06515151515151 1.1665291839123
2.26666666666667 1.13789291907398
2.46818181818182 1.11592678465964
2.66969696969697 1.0986907885977
2.87121212121212 1.08490082116203
3.07272727272727 1.07367949941031
3.27424242424242 1.06441083057567
3.47575757575758 1.05665204436613
3.67727272727273 1.05007826690331
3.87878787878788 1.04444676463034
4.08030303030303 1.03957322894548
4.28181818181818 1.03531568110699
4.48333333333333 1.03156332229089
4.68484848484848 1.02822866562166
4.88636363636364 1.02524189081734
5.08787878787879 1.02254673180923
5.28939393939394 1.02009743941306
5.49090909090909 1.01785650946065
5.69242424242424 1.01579296360624
5.89393939393939 1.01388103432581
6.09545454545454 1.01209914904341
6.2969696969697 1.01042913807385
6.49848484848485 1.00885561174952
6.7 1.0073654666563
6.90151515151515 1.00594749127483
7.1030303030303 1.00459204879611
7.30454545454545 1.00329082032118
7.50606060606061 1.00203659565519
7.70757575757576 1.00082310187475
7.90909090909091 0.999644862070148
8.11060606060606 0.998497078341076
8.31212121212121 0.997375534400582
8.51363636363636 0.996276514119231
8.71515151515151 0.995196733095838
8.91666666666667 0.994133280926828
9.11818181818182 0.993083572304052
9.31969696969697 0.992045305430771
9.52121212121212 0.99101642653011
9.72272727272727 0.989995099446449
9.92424242424242 0.988979679521021
10.1257575757576 0.987968691068101
10.3272727272727 0.9869608078953
10.5287878787879 0.985954836406402
10.730303030303 0.984949700902426
10.9318181818182 0.983944430759789
11.1333333333333 0.98293814921623
11.3348484848485 0.981930063537893
11.5363636363636 0.980919456376273
11.7378787878788 0.979905678152998
11.9393939393939 0.978888140334862
12.1409090909091 0.977866309481867
12.3424242424242 0.976839701968144
12.5439393939394 0.975807879289973
12.7454545454545 0.974770443887213
12.9469696969697 0.973727035414738
13.1484848484848 0.972677327409088
13.35 0.971621024303012
13.5515151515152 0.970557858746787
13.7530303030303 0.969487589200628
13.9545454545455 0.968409997767102
14.1560606060606 0.9673248882364
14.3575757575758 0.966232084320722
14.5590909090909 0.96513142805701
14.7606060606061 0.964022778359726
14.9621212121212 0.962906009707659
15.1636363636364 0.961781010950568
15.3651515151515 0.960647684223205
15.5666666666667 0.95950594395564
15.7681818181818 0.958355715970134
15.969696969697 0.957196936655861
16.1712121212121 0.956029552213774
16.3727272727273 0.954853517964759
16.5742424242424 0.953668797714958
16.7757575757576 0.9524753631728
16.9772727272727 0.951273193412868
17.1787878787879 0.950062274382235
17.380303030303 0.948842598445363
17.5818181818182 0.94761416396404
17.7833333333333 0.946376974909222
17.9848484848485 0.945131040501919
18.1863636363636 0.943876374880596
18.3878787878788 0.942612996792758
18.5893939393939 0.941340929308666
18.7909090909091 0.940060199555274
18.9924242424242 0.938770838468713
19.1939393939394 0.937472880563768
19.3954545454545 0.936166363718941
19.5969696969697 0.934851328975855
19.7984848484848 0.933527820351831
20 0.932195884664583
};
\addlegendentry{Strain gradient Timoshenko beam theory}
\addplot [thick, green!50!black, dashed]
table {%
0.05 0.999999534251372
0.251515151515152 0.999988214854064
0.453030303030303 0.99996176600505
0.654545454545455 0.999920190105231
0.856060606060606 0.999863490928285
1.05757575757576 0.999791673619814
1.25909090909091 0.999704744696172
1.46060606060606 0.999602712042988
1.66212121212121 0.999485584913381
1.86363636363636 0.999353373925862
2.06515151515151 0.999206091061928
2.26666666666667 0.999043749663349
2.46818181818182 0.998866364429152
2.66969696969697 0.998673951412296
2.87121212121212 0.998466528016046
3.07272727272727 0.998244112990045
3.27424242424242 0.998006726426082
3.47575757575758 0.997754389753569
3.67727272727273 0.997487125734714
3.87878787878788 0.997204958459406
4.08030303030303 0.996907913339798
4.28181818181818 0.996596017104612
4.48333333333333 0.996269297793149
4.68484848484848 0.995927784749013
4.88636363636364 0.995571508613555
5.08787878787879 0.995200501319036
5.28939393939394 0.994814796081516
5.49090909090909 0.994414427393463
5.69242424242424 0.993999431016094
5.89393939393939 0.993569843971452
6.09545454545454 0.993125704534207
6.2969696969697 0.99266705222321
6.49848484848485 0.992193927792779
6.7 0.991706373223733
6.90151515151515 0.991204431714176
7.1030303030303 0.990688147670037
7.30454545454545 0.990157566695361
7.50606060606061 0.989612735582361
7.70757575757576 0.989053702301245
7.90909090909091 0.988480515989797
8.11060606060606 0.987893226942741
8.31212121212121 0.98729188660088
8.51363636363636 0.986676547540016
8.71515151515151 0.986047263459654
8.91666666666667 0.985404089171498
9.11818181818182 0.984747080587747
9.31969696969697 0.984076294709179
9.52121212121212 0.98339178961305
9.72272727272727 0.982693624440796
9.92424242424242 0.981981859385551
10.1257575757576 0.981256555679478
10.3272727272727 0.980517775580935
10.5287878787879 0.979765582361454
10.730303030303 0.979000040292565
10.9318181818182 0.978221214632454
11.1333333333333 0.977429171612459
11.3348484848485 0.976623978423421
11.5363636363636 0.975805703201889
11.7378787878788 0.974974415016172
11.9393939393939 0.97413018385227
12.1409090909091 0.973273080599662
12.3424242424242 0.97240317703697
12.5439393939394 0.971520545817506
12.7454545454545 0.970625260454698
12.9469696969697 0.969717395307409
13.1484848484848 0.968797025565148
13.35 0.967864227233183
13.5515151515152 0.966919077117556
13.7530303030303 0.965961652810009
13.9545454545455 0.964992032672831
14.1560606060606 0.964010295823615
14.3575757575758 0.96301652211995
14.5590909090909 0.962010792144039
14.7606060606061 0.960993187187257
14.9621212121212 0.959963789234646
15.1636363636364 0.958922680949362
15.3651515151515 0.957869945657065
15.5666666666667 0.956805667330278
15.7681818181818 0.955729930572696
15.969696969697 0.954642820603469
16.1712121212121 0.953544423241454
16.3727272727273 0.952434824889447
16.5742424242424 0.951314112518393
16.7757575757576 0.950182373651585
16.9772727272727 0.949039696348852
17.1787878787879 0.94788616919075
17.380303030303 0.946721881262746
17.5818181818182 0.945546922139412
17.7833333333333 0.944361381868634
17.9848484848485 0.943165350955824
18.1863636363636 0.941958920348169
18.3878787878788 0.940742181418887
18.5893939393939 0.939515225951524
18.7909090909091 0.938278146124283
18.9924242424242 0.937031034494383
19.1939393939394 0.935773983982468
19.3954545454545 0.93450708785706
19.5969696969697 0.933230439719062
19.7984848484848 0.931944133486314
20 0.93064826337821
};
\addlegendentry{Classical Timoshenko beam theory}
\addplot [thick, black, dashed]
table {%
0.00999999999999979 1
20 1
};
\addlegendentry{Classical Euler-Bernoulli beam theory}
\end{axis}

\end{tikzpicture}


==> sections/results/Pictures/TikZ/Bending/bendingComparison.tikz <==


\begin{tikzpicture}
\begin{axis}[
	width=14cm,
	height=8cm,
    ybar,
    legend style={at={(0.5,-0.15)},
      anchor=north,legend columns=-1},
  	enlarge x limits=0.1,  	
  	bar width=0.5cm,
  	ybar=4pt,
    ylabel={Bending rigidity $D$, [$\frac{N}{mm}$]},
    xtick=data,    
    xticklabels from table={\tikzDir/experimentsBending.txt}{Name},
    nodes near coords,
    every node near coord/.append style={
    	yshift=transformdirectiony(\myshift+14mm),
    	anchor=north,
    	rotate=0,
    	font=\boldmath
    },
    ymin=0,
    ymax=1350,
    ]

\addplot[NavyBlue,fill,
error bars/.cd,
y dir=both,
y explicit,
error bar style={color=black, line width = 0.6mm}]  
table[
x expr=\coordindex,
y=D,
y error=error,
visualization depends on=\thisrow{error} + 32mm \as \myshift,
]
{\tikzDir/experimentsBending.txt};

\addplot[ForestGreen,fill,
error bars/.cd,
y dir=both,
y explicit,
error bar style={color=black}]  
table[
x expr=\coordindex,
y=DCT,
visualization depends on=65mm \as \myshift,
]
{\tikzDir/experimentsBending.txt};
\addplot[BrickRed,fill,
error bars/.cd,
y dir=both,
y explicit,
error bar style={color=black}]  
table[
x expr=\coordindex,
y=DCAD,
visualization depends on=30mm \as \myshift,
]
{\tikzDir/experimentsBending.txt};

\legend{Experimental values, Numerical as-built bending test, Numerical as-designed bending test}

\end{axis}
\end{tikzpicture}


==> sections/results/Pictures/TikZ/Bending/experimentsBending.txt <==
Name   	D   	error   	DCT   	 DCAD
$2\times 32\times 1$	  30.9 	0.7   	  30.4   	 15.5
$2\times 32\times 2$	  171 	2     	  174 	 93
$2\times 32\times 3$	  517	23    	  527 	 278
$2\times 32\times 4$	  1124	51    	  1170 	 612

==> sections/results/Pictures/TikZ/Bending/gFit.tikz <==
% This file was created by tikzplotlib v0.8.7.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black,at={(0.5,-0.2)},anchor=north,legend columns=1, draw=none},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Height h, [mm]},
xmin=0.01, xmax=20,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={Normalized bending rigidity $D/D^{EB}$, [ - ]},
ymin=0.9, ymax=1.5,
ytick style={color=black},
ytick={0.6,0.7,0.8,0.9,1,1.1,1.2,1.3,1.4,1.5},
yticklabels={0.6,0.7,0.8,0.9,1.0,1.1,1.2,1.3,1.4,1.5}
]
\addplot [semithick, NavyBlue, mark=*, mark size=3, mark options={solid}, only marks,error bars/.cd,
y explicit,
y dir=both,
error bar style={black,line width=2pt}, ]
table [
y error plus expr=\thisrowno{2},
y error minus expr=\thisrowno{2}]{%
4.96 1.06152468222593 0.022337259
8.89 1.02047915128076 0.009847823
12.89 1.01206783760052 0.044935078
16.96 0.966339397577105 0.044465839
};
\addlegendentry{Experimental bending test}

\addplot [thick, Plum, mark=x, mark size=5, mark options={solid},every mark/.append style={line width=1.6pt},  only marks]
table {%
	4.96 1.06462815
	8.89 1.037960517
	12.89 1.032155803
	16.96 1.005840842
};
\addlegendentry{Numerical as-manufactured bending test}
\addplot [thick, black]
table {%
0.251515151515152 29.4120731026492
0.453030303030303 9.7574309729936
0.654545454545455 5.1951897205965
0.856060606060606 3.45257447385575
1.05757575757576 2.60697179501113
1.25909090909091 2.1337493522174
1.46060606060606 1.84249053737087
1.66212121212121 1.6505876941394
1.86363636363636 1.51749823941873
2.06515151515151 1.42143188222895
2.26666666666667 1.34982908362434
2.46818181818182 1.29503730399726
2.66969696969697 1.2521780553315
2.87121212121212 1.21802217651412
3.07272727272727 1.1903632883265
3.27424242424242 1.1676523192612
3.47575757575758 1.14877579250685
3.67727272727273 1.13291669895121
3.87878787878788 1.11946458227792
4.08030303030303 1.10795590256438
4.28181818181818 1.09803356237834
4.48333333333333 1.08941886832293
4.68484848484848 1.08189174567433
4.88636363636364 1.07527654217094
5.08787878787879 1.06943168673466
5.28939393939394 1.06424205159682
5.49090909090909 1.05961323930851
5.69242424242424 1.05546725954806
5.89393939393939 1.05173922234301
6.09545454545454 1.04837478349951
6.2969696969697 1.04532815285764
6.49848484848485 1.0425605279903
6.7 1.04003885256996
6.90151515151515 1.03773482470821
7.1030303030303 1.03562409936417
7.30454545454545 1.03368564259983
7.50606060606061 1.0319012055202
7.70757575757576 1.03025489320178
7.90909090909091 1.02873280950135
8.11060606060606 1.02732276285524
8.31212121212121 1.02601402138717
8.51363636363636 1.0247971081013
8.71515151515151 1.02366362883324
8.91666666666667 1.0226061271053
9.11818181818182 1.02161796118282
9.31969696969697 1.02069319953385
9.52121212121212 1.0198265316099
9.72272727272727 1.01901319143428
9.92424242424242 1.01824889193909
10.1257575757576 1.01752976835699
10.3272727272727 1.01685232926841
10.5287878787879 1.01621341414336
10.730303030303 1.01561015641152
10.9318181818182 1.01503995125303
11.1333333333333 1.01450042743267
11.3348484848485 1.01398942260761
11.5363636363636 1.01350496162759
11.7378787878788 1.01304523742018
11.9393939393939 1.01260859411503
12.1409090909091 1.0121935121124
12.3424242424242 1.01179859484396
12.5439393939394 1.01142255701035
12.7454545454545 1.01106421411005
12.9469696969697 1.01072247310017
13.1484848484848 1.0103963240513
13.35 1.0100848326775
13.5515151515152 1.00978713363793
13.7530303030303 1.00950242452045
13.9545454545455 1.00922996042889
14.1560606060606 1.00896904910591
14.3575757575758 1.00871904653146
14.5590909090909 1.00847935294488
14.7606060606061 1.00824940924441
14.9621212121212 1.00802869372387
15.1636363636364 1.00781671911089
15.3651515151515 1.00761302987522
15.5666666666667 1.00741719977935
15.7681818181818 1.00722882964689
15.969696969697 1.00704754532671
16.1712121212121 1.00687299583366
16.3727272727273 1.00670485164839
16.5742424242424 1.00654280316106
16.7757575757576 1.00638655924504
16.9772727272727 1.00623584594846
17.1787878787879 1.00609040529255
17.380303030303 1.00594999416696
17.5818181818182 1.00581438331313
17.7833333333333 1.00568335638791
17.9848484848485 1.00555670910018
18.1863636363636 1.00543424841405
18.3878787878788 1.00531579181287
18.5893939393939 1.0052011666188
18.7909090909091 1.00509020936311
18.9924242424242 1.00498276520305
19.1939393939394 1.00487868738139
19.3954545454545 1.00477783672497
19.5969696969697 1.00468008117921
19.7984848484848 1.00458529537563
20 1.00449336022966
};
\addlegendentry{Strain gradient Euler-Bernoulli beam theory}

\addplot [thick, green!50!black]
table {%
0.251515151515152 29.4036479126319
0.453030303030303 9.75442270783319
0.654545454545455 5.19340956420893
0.856060606060606 3.45122969617172
1.05757575757576 2.60580168898238
1.25909090909091 2.13263838984345
1.46060606060606 1.84137588751631
1.66212121212121 1.64942939091595
1.86363636363636 1.51626754300419
2.06515151515151 1.42010609072382
2.26666666666667 1.34838897967737
2.46818181818182 1.29346579788448
2.66969696969697 1.25045941825589
2.87121212121212 1.21614158513352
3.07272727272727 1.18830654265486
3.27424242424242 1.16540566170026
3.47575757575758 1.14632578822699
3.67727272727273 1.1302501547684
3.87878787878788 1.1165684904087
4.08030303030303 1.10481740088015
4.28181818181818 1.09463990585632
4.48333333333333 1.08575740825234
4.68484848484848 1.07794991433399
4.88636363636364 1.07104184143149
5.08787878787879 1.06489167951852
5.28939393939394 1.0593843554476
5.49090909090909 1.05442552153713
5.69242424242424 1.04993723357079
5.89393939393939 1.04585464493006
6.09545454545454 1.04212345272586
6.2969696969697 1.03869790660015
6.49848484848485 1.03553924285332
6.7 1.03261444314943
6.90151515151515 1.02989524312482
7.1030303030303 1.02735733501189
7.30454545454545 1.02497972206756
7.50606060606061 1.02274419265326
7.70757575757576 1.02063488927692
7.90909090909091 1.01863795349402
8.11060606060606 1.01674123178216
8.31212121212121 1.01493403071047
8.51363636363636 1.01320691218291
8.71515151515151 1.01155152143045
8.91666666666667 1.00996044189978
9.11818181818182 1.00842707233694
9.31969696969697 1.00694552226908
9.52121212121212 1.00551052280284
9.72272727272727 1.00411735022677
9.92424242424242 1.00276176035921
10.1257575757576 1.00143993194843
10.3272727272727 1.00014841772587
10.5287878787879 0.998884101952157
10.730303030303 0.997644163489761
10.9318181818182 0.996426043594883
11.1333333333333 0.995227417751571
11.3348484848485 0.994046170978297
11.5363636363636 0.992880376126091
11.7378787878788 0.991728274760902
11.9393939393939 0.990588260284282
12.1409090909091 0.989458862997639
12.3424242424242 0.988338736858326
12.5439393939394 0.987226647711891
12.7454545454545 0.986121462815266
12.9469696969697 0.985022141491417
13.1484848484848 0.983927726777806
13.35 0.982837337949565
13.5515151515152 0.981750163814091
13.7530303030303 0.980665456687337
13.9545454545455 0.979582526973576
14.1560606060606 0.978500738280434
14.3575757575758 0.977419503009508
14.5590909090909 0.976338278370262
14.7606060606061 0.975256562771306
14.9621212121212 0.974173892548652
15.1636363636364 0.973089838995374
15.3651515151515 0.972004005661256
15.5666666666667 0.970916025894632
15.7681818181818 0.969825560601838
15.969696969697 0.968732296202433
16.1712121212121 0.967635942760798
16.3727272727273 0.966536232276851
16.5742424242424 0.965432917120506
16.7757575757576 0.96432576859613
16.9772727272727 0.963214575624746
17.1787878787879 0.962099143532979
17.380303030303 0.960979292938919
17.5818181818182 0.959854858726063
17.7833333333333 0.958725689097383
17.9848484848485 0.957591644702406
18.1863636363636 0.956452597830849
18.3878787878788 0.955308431667019
18.5893939393939 0.954159039599732
18.7909090909091 0.953004324583031
18.9924242424242 0.95184419854339
19.1939393939394 0.950678581829554
19.3954545454545 0.949507402701466
19.5969696969697 0.948330596855099
19.7984848484848 0.947148106980284
20 0.945959882348893
};
\addlegendentry{Strain gradient Timoshenko beam theory}
\addplot [thick, green!50!black, dashed]
table {%
0.05 0.999999614996754
0.251515151515152 0.999990257988832
0.453030303030303 0.999968394306206
0.654545454545455 0.999934025589508
0.856060606060606 0.999887154417517
1.05757575757576 0.999827784306677
1.25909090909091 0.999755919710438
1.46060606060606 0.999671566018419
1.66212121212121 0.999574729555403
1.86363636363636 0.999465417580145
2.06515151515151 0.999343638284016
2.26666666666667 0.99920940078947
2.46818181818182 0.999062715148337
2.66969696969697 0.998903592339942
2.87121212121212 0.998732044269051
3.07272727272727 0.998548083763652
3.27424242424242 0.998351724572558
3.47575757575758 0.998142981362845
3.67727272727273 0.997921869717112
3.87878787878788 0.997688406130592
4.08030303030303 0.99744260800807
4.28181818181818 0.997184493660662
4.48333333333333 0.996914082302404
4.68484848484848 0.996631394046698
4.88636363636364 0.996336449902583
5.08787878787879 0.99602927177085
5.28939393939394 0.995709882439992
5.49090909090909 0.995378305582007
5.69242424242424 0.995034565748029
5.89393939393939 0.994678688363813
6.09545454545454 0.994310699725068
6.2969696969697 0.993930626992626
6.49848484848485 0.993538498187475
6.7 0.993134342185631
6.90151515151515 0.992718188712869
7.1030303030303 0.992290068339306
7.30454545454545 0.991850012473845
7.50606060606061 0.991398053358466
7.70757575757576 0.990934224062392
7.90909090909091 0.990458558476103
8.11060606060606 0.989971091305225
8.31212121212121 0.98947185806428
8.51363636363636 0.988960895070299
8.71515151515151 0.98843823943632
8.91666666666667 0.98790392906474
9.11818181818182 0.987358002640558
9.31969696969697 0.986800499624483
9.52121212121212 0.986231460245928
9.72272727272727 0.985650925495879
9.92424242424242 0.985058937119657
10.1257575757576 0.984455537609558
10.3272727272727 0.983840770197381
10.5287878787879 0.983214678846853
10.730303030303 0.982577308245944
10.9318181818182 0.981928703799073
11.1333333333333 0.981268911619222
11.3348484848485 0.980597978519939
11.5363636363636 0.979915952007256
11.7378787878788 0.9792228802715
11.9393939393939 0.978518812179025
12.1409090909091 0.977803797263844
12.3424242424242 0.977077885719183
12.5439393939394 0.976341128388941
12.7454545454545 0.97559357675908
12.9469696969697 0.974835282948928
13.1484848484848 0.974066299702406
13.35 0.97328668037919
13.5515151515152 0.972496478945788
13.7530303030303 0.971695749966564
13.9545454545455 0.970884548594685
14.1560606060606 0.970062930563009
14.3575757575758 0.969230952174915
14.5590909090909 0.968388670295073
14.7606060606061 0.967536142340159
14.9621212121212 0.966673426269522
15.1636363636364 0.965800580575792
15.3651515151515 0.964917664275452
15.5666666666667 0.964024736899362
15.7681818181818 0.963121858483239
15.969696969697 0.962209089558099
16.1712121212121 0.961286491140667
16.3727272727273 0.96035412472375
16.5742424242424 0.95941205226658
16.7757575757576 0.958460336185127
16.9772727272727 0.957499039342391
17.1787878787879 0.956528225038666
17.380303030303 0.955547957001791
17.5818181818182 0.95455829937737
17.7833333333333 0.953559316718994
17.9848484848485 0.952551073978438
18.1863636363636 0.951533636495851
18.3878787878788 0.950507069989939
18.5893939393939 0.949471440548146
18.7909090909091 0.948426814616828
18.9924242424242 0.947373258991429
19.1939393939394 0.946310840806658
19.3954545454545 0.945239627526672
19.5969696969697 0.944159686935269
19.7984848484848 0.943071087126082
20 0.941973896492797
};
\addlegendentry{Classical Timoshenko beam theory}

\addplot [thick, black, dashed]
table {%
0.00999999999999979 1
20 1
};
\addlegendentry{Classical Euler-Bernoulli beam theory}
\end{axis}

\end{tikzpicture}

